Two temperate Earth- and Neptune-sized planets orbiting fully convective M dwarfs

As the diversity of exoplanets continues to grow, it is important to revisit assumptions about habitability and classical HZ definitions. In this work, we introduce an expanded 'temperate' zone, defined by instellation fluxes between $0.1<S/\mathrm{S}_\oplus<5$, thus encompassing a broader range of potentially habitable worlds. We also introduce the TEMPOS survey, which aims to produce a catalogue of precise radii for temperate planets orbiting M dwarfs with $T_\mathrm{eff}\leq3400\,$ K. This work reports the discovery and characterisation of two planets in this temperate regime orbiting mid-type M dwarfs: TOI-6716\,b, a $0.98\pm0.07\,\mathrm{R}_\oplus$ planet orbiting its M4 host star ($R_\star=0.231\,\pm0.015\mathrm{R}_\odot$, $M_\star=0.223\pm0.011\,\mathrm{M}_\odot$, $T_\mathrm{eff}=3110\pm80\,\mathrm{K}$) with a period $P=4.7185898^{+0.0000054}_{-0.0000041}\,\mathrm{d}$, and TOI-7384 b, a $3.56\pm0.21\,\mathrm{R}_\oplus$ planet orbiting an M4 ($R_\star=0.319\,\pm0.018\mathrm{R}_\odot$, $M_\star=0.318\pm0.016\,\mathrm{M}_\odot$, $T_\mathrm{eff}=3185\pm75\,\mathrm{K}$) star every $P=6.2340258^{+0.0000034}_{-0.0000036}\,\mathrm{d}$. The radii of TOI-6716 b and TOI-7384 b have precisions of $6.8\%$ and $5.9\%$ respectively. We validate these planets with multi-band ground-based photometric observations, high-resolution imaging and statistical analyses. We find these planets to have instellation fluxes close to the inner (hotter) edge of the temperate zone, with $4.4\pm1.1\,\mathrm{S}_\oplus$ and $4.9\pm1.1\,\mathrm{S}_\oplus$ for TOI-6716 b and TOI-7384 b respectively. Also, with a predicted TSM similar to the TRAPPIST-1 planets, TOI-6716 b is likely to be a good rocky-world JWST target, should it have retained its atmosphere.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
